Aligned Unsupervised Pretraining of Object Detectors with Self-training

The unsupervised pretraining of object detectors has recently become a key component of object detector training, as it leads to improved performance and faster convergence during the supervised fine-tuning stage. Existing unsupervised pretraining methods, however, typically rely on low-level information to define proposals that are used to train the detector. Furthermore, in the absence of class labels for these proposals, an auxiliary loss is used to add high-level semantics. This results in complex pipelines and a task gap between the pretraining and the downstream task. We propose a framework that mitigates this issue and consists of three simple yet key ingredients: (i) richer initial proposals that do encode high-level semantics, (ii) class pseudo-labeling through clustering, that enables pretraining using a standard object detection training pipeline, (iii) self-training to iteratively improve and enrich the object proposals. Once the pretraining and downstream tasks are aligned, a simple detection pipeline without further bells and whistles can be directly used for pretraining and, in fact, results in state-of-the-art performance on both the full and low data regimes, across detector architectures and datasets, by significant margins. We further show that our pretraining strategy is also capable of pretraining from scratch (including the backbone) and works on complex images like COCO, paving the path for unsupervised representation learning using object detection directly as a pretext task.

==> figures/AptDet_k10.csv <==
AptDet,DETReg,Steps
0.0174932068764,0.006088552926957,1
0.163710626823,0.0322148414136,2
0.6149700835629,0.0546888135133,3
1.2827586928646,0.1108953420667,4
2.0053791188377,0.1166949501829,5
2.5504096839986,0.1815198906213,6
3.6383728547761,0.2255955146656,7
4.0609686630092,0.2996557381265,8
4.7793025426638,0.4133222773978,9
5.026931608329,0.4660219865132,10
6.0200215685441,0.5987035427613,11
6.0063386873098,0.6702532305114,12
6.4842865178377,0.7445909722796,13
6.5499814781324,0.8637135799265,14
7.2475770353329,0.7722661958659,15
7.3437361107741,0.9878083568276,16
7.4824706623181,1.0196772776111,17
7.6597672769312,1.2788150478312,18
7.3293566152649,1.2273008070824,19
7.9868585072989,1.1831552338363,20
8.0864175725592,1.44409719373,21
8.0650650533468,1.5560201883109,22
8.0152895432435,1.4547639228112,23
8.3911554742859,1.6152498091698,24
8.220368715588,1.5940922000773,25
8.4979301060673,1.765287269782,26
8.6131910587494,1.6831118705429,27
8.9581459597666,1.8814377241912,28
8.7160978150718,1.8663296647569,29
8.8081272242721,1.909180450421,30
8.9291132018982,2.0164711409713,31
8.7505255389649,2.049167817047,32
9.0548814489284,2.2377574338317,33
8.9776318717843,2.4433918995555,34
8.8400670029695,2.2327065857154,35
9.0935556359304,2.1512348186976,36
8.9385750420894,2.3192614857567,37
9.1956576538349,2.1038622517284,38
9.1806901649769,2.2936085952728,39
8.8195018446547,2.522006468699,40
9.3953750968806,2.4373014958846,41
9.3115603889531,2.356645747632,42
8.688597491237,2.2759714943965,43
9.0866671238331,2.3907974066437,44
9.047841047457,2.6530749783927,45
9.1288904219388,2.4440107327625,46
8.9676557014235,2.4738420503414,47
9.0027316365459,2.5217187529671,48
9.2752541179043,2.5582779285815,49
8.7594324772079,2.5858437047629,50
9.1027443912051,2.4875348840721,51
8.9822902066113,2.6750173086324,52
9.1333952660621,2.7772965290948,53
9.083093051683,2.6264360703378,54
8.8757918900994,2.7322609439298,55
8.8932001102007,2.6681262492085,56
9.3287695027468,2.7934859934775,57
9.1880425373839,2.7233882418021,58
8.6113673443399,2.7190101471953,59
8.7990580418399,2.7809690580395,60
9.0499000078102,2.8042428040036,61
8.8126852149685,2.9716352018731,62
9.0723968021401,2.8862741110044,63
9.1831037332166,3.0795317852698,64
8.9928872574471,2.7942097025678,65
8.9327190247046,2.9822031138132,66
9.037716990771,3.0181137064954,67
8.8444162605285,2.9042361894656,68
8.9291021784905,2.9907651536305,69
9.0250523805345,2.8900457505604,70
9.0620219942836,2.8607885996196,71
9.3254922629901,3.1326516517639,72
8.4536436034252,3.1307482158746,73
9.0961784683513,3.193132798829,74
9.5124848341589,3.1302047119878,75
9.2083946523826,3.1872804277125,76
9.3203821469007,3.0652650905407,77
9.0210912554711,3.0263933654414,78
9.1383016199424,3.1710173934445,79
9.2934653956063,3.2031099328348,80
9.2359699718872,3.2904277578112,81
9.2115029593005,3.1031207196202,82
9.3739191294124,3.2510157189872,83
9.4368484259499,3.1350346696516,84
9.2216663959735,3.3345509112107,85
8.7717185137995,3.1261110392467,86
9.2638825629286,3.3876800870693,87
8.7574094731452,3.3113593096053,88
9.0969193984551,3.3577877704201,89
8.6733053475937,3.3461140818709,90
8.7100739156318,3.4451457779923,91
9.1768655890563,3.404263407859,92
9.0394390714465,3.5049095008755,93
9.1078787298341,3.4215852447707,94
9.0014330544795,3.1888093622721,95
9.0050620602235,3.5437876136125,96
9.2109627193901,3.3049777826702,97
8.9517578488948,3.5210005250956,98
9.2751838140593,3.6181634267526,99
8.9109182706836,3.2886932332919,100
9.0234098493075,3.3783299619082,101
9.0316471189587,3.5167367914747,102
8.9802850946707,3.574409802362,103
9.1945511063495,3.7112084543489,104
9.3657652453692,3.5460556485338,105
9.2188125455333,3.6251176438468,106
9.0551573694197,3.5067355728668,107
9.2921577555782,3.5055349573118,108
9.3432070209633,3.5680544751407,109
9.3305493038467,3.577631556681,110
9.2288470399514,3.6637774682424,111
9.2228594239802,3.4236395755967,112
8.9562381885439,3.574277729932,113
8.9249748982878,3.5849458356452,114
9.3774187400111,3.6938883546543,115
9.4997868512093,3.5175096170757,116
8.9326282362586,3.5235018910033,117
9.302391177562,3.4849774749478,118
9.121555715673,3.7229167588004,119
8.9160831189642,3.7663931336805,120
9.767685048761,3.7341491647943,121
9.154102179301,3.6062750732822,122
9.5465120301217,3.6056068720232,123
9.3772220469875,3.6407097509852,124
8.9577462303246,3.8464145998157,125
9.1498395496902,3.6348240038177,126
9.0098700275881,3.6100700053121,127
9.0888998490628,3.7191980190962,128
9.3500848471298,3.8590547199369,129
8.9673836970564,3.7895872693196,130
9.3033189920093,4.0103360214457,131
9.4196045890439,3.860822474478,132
9.5025262815795,3.6508505699865,133
9.1626415368574,3.9024659006491,134
8.5149428413465,3.7574131608453,135
8.9797652246366,3.6548230226702,136
9.2287201068735,3.8141125703771,137
9.2799956702593,4.0271127389518,138
8.8671932174052,3.8339648915199,139
9.1497148816849,3.8702087090788,140
9.1267836837793,3.9797259971378,141
9.0722589567184,4.0435182383729,142
9.3600605032952,3.7933235386727,143
9.4226526756972,3.7868307209849,144
9.2870403084335,4.1023018802123,145
9.215196015838,3.8506087082208,146
9.1234681507794,3.9385076697199,147
8.9505062309596,4.0341646269868,148
8.7713534591999,4.0616673077541,149
9.2379961364613,3.9509108820389,150
8.7914756730892,4.0302730500808,151
9.0054076084959,4.0600900005047,152
9.0003195502397,4.1273010562445,153
9.2948481284975,3.8366603433997,154
8.9841902912831,4.0161818765305,155
8.8012401455058,3.944481467614,156
8.706646215679,3.9010414824207,157
8.7748805152124,3.9195341605164,158
8.6798733701979,4.1693774065866,159
8.8622270130183,4.0243451317319,160
9.413311748202,3.84850160011,161
8.9805823346465,4.1041272374588,162
8.9383875170577,3.9183481955117,163
8.9819791417718,4.1386300464953,164
8.7319301906754,3.8509302727838,165
8.8256758700937,4.0079615192783,166
8.5549484684011,3.9614946418184,167
8.8517788117242,3.946996675023,168
9.2937631692772,4.1065860771077,169
8.7686962375588,3.9284843707546,170
8.4333819339524,4.1376808690556,171
8.7065416173648,4.0241218571135,172
9.0922883428465,4.157839912302,173
8.9212949790891,3.9434803295776,174
8.6873922851467,4.1145068013012,175
8.7429316636567,4.1251968181431,176
8.8043378042757,4.1433292509916,177
9.0537018448353,4.1683227681959,178
8.971045370723,4.1523833830055,179
8.8815193707553,3.9996877272825,180
8.9841609201309,3.9510131097816,181
8.7430139976978,4.205267510467,182
8.5399352556922,4.2539178052921,183
8.2773251162791,4.2160866469428,184
8.6027174684105,4.2690503046849,185
8.71066986629,4.2122699629231,186
8.9268171825518,4.0454857048487,187
8.7594497907665,3.7357249891507,188
8.8675732503093,4.19308663133,189
9.0932514920901,4.1897676209353,190
9.0266625221766,3.9786602225943,191
9.2397840868272,3.9562245284268,192
8.8605207038888,4.1280139028879,193
8.726876466804,4.4730220147488,194
9.13258475998,4.4866861371126,195
8.8925394645036,4.2674537932267,196
9.0822585404531,4.0915752074381,197
9.2255061122028,4.1641439623306,198
8.7300063903761,4.0926004187443,199
9.1528891353307,4.1592960192755,200
8.6063665429588,4.2860234007928,201
8.7387409291869,4.2829631873706,202
9.0532953026691,4.4682849235769,203
8.5217175333416,4.1748320549792,204
8.9482857956853,4.3165895236113,205
8.9455242259512,4.3308802167752,206
8.7653443969617,4.183498828434,207
9.0308350757373,4.1639015024787,208
8.5143364773106,4.1682543167502,209
8.8053472541449,4.3649614747164,210
9.0258601358843,4.2488413028433,211
8.8817275890349,4.327451791908,212
9.0630147044842,4.1728164005737,213
9.0651562357141,4.3255860875878,214
8.6455858966454,4.2049666519014,215
8.8752778368967,4.1462592364217,216
8.7588717301783,4.3333101342821,217
8.7454242946905,4.1524601324287,218
8.7643114174353,4.2845893944732,219
8.7002008799179,4.3085976816169,220
8.7123385055149,4.4283871389556,221
8.6614172700558,4.4385623688477,222
8.6363413716798,4.1049412591897,223
8.6191095967368,4.4962159263601,224
8.5378021985553,4.5437456943577,225
8.8564970213085,4.3890397814493,226
8.5276148843719,4.1380077201157,227
8.5971473480538,4.4506132723336,228
8.7841364795501,4.23723895051,229
8.7998886717952,4.424250605789,230
9.0857346094855,4.3349100441415,231
8.9612324345959,4.5489823016467,232
8.8978789863085,4.4580073381323,233
8.9681650087981,4.4230314957103,234
8.9297789363093,4.3925005745704,235
9.0104129546652,4.4920626345644,236
8.8254595995445,4.3734215641853,237
8.8086688349042,4.4742048540568,238
8.3119044348925,4.3985551739034,239
8.837323658423,4.315122986848,240
8.5278188620728,4.4149202527805,241
8.7985383924412,4.5239868413605,242
8.8492617525689,4.5154804717248,243
8.7319571404806,4.6154975112671,244
8.6228183347128,4.357240944889,245
8.5367115450116,4.5037383413091,246
8.9929174357973,4.458488018181,247
8.7193279166631,4.4608195928852,248
8.966512386061,4.2624991385724,249
9.1297551642953,4.3026365375792,250
8.8182577629985,4.6909746724475,251
9.0557877548066,4.3611265046174,252
8.8857112888495,4.4428205409776,253
8.6662520141513,4.5655647457775,254
8.4518739078369,4.2413045500169,255
8.7457726242975,4.4739943310046,256
8.4661718707173,4.4789040000088,257
8.9291806598325,4.4213637755406,258
8.8386683737172,4.5281132652204,259
8.5913642941709,4.5958852195865,260
8.8769532665601,4.6022780804113,261
8.5263551802903,4.5061458810018,262
8.8540898934368,4.3594502180616,263
8.9969902137769,4.4895916720968,264
9.0852916282377,4.4378248140438,265
8.8745376122101,4.4212225664705,266
8.5964446441611,4.2646990249703,267
8.9833807085214,4.1173761136256,268
8.9595300491447,4.596508463051,269
9.0526598461973,4.4395311122312,270
8.9638186416192,4.4167515613949,271
8.7492188705166,4.6111485015329,272
8.7830994291921,4.468696289986,273
8.3380211227196,4.4923387968141,274
8.5569805407974,4.4549818498288,275
8.7770125921575,4.627839151004,276
8.3824536802769,4.4925164119273,277
8.7838437532113,4.6278351054626,278
8.8558562259758,4.5847459572688,279
8.5330852766885,4.5747410945357,280
8.7647185825398,4.4842409897893,281
8.5883481199169,4.5875271732748,282
8.6001745162725,4.6373055730363,283
8.7427591520205,4.4414490383314,284
8.7697474635928,4.6459837819303,285
8.9757781597384,4.4253252328547,286
8.6599098004198,4.3303201733913,287
7.8940352218971,4.4869161779202,288
8.3688569482332,4.4924373893248,289
8.5063221767116,4.5580130141532,290
8.9761894607654,4.5704939797765,291
8.836370817637,4.6069115942097,292
8.7378639490996,4.7147442262016,293
8.5790920805201,4.4954152783639,294
8.3563485260366,4.6560787957152,295
8.6570143483125,4.3243718116552,296
8.7885903878673,4.5227179662993,297
8.7111543839575,4.6461235484212,298
8.6374063758868,4.541879216861,299
8.9569848562437,4.7030311835846,300
9.1863954678523,4.4720692411079,301
9.025641689479,4.4952973407571,302
8.622619148867,4.7283021603087,303
8.7272550654003,4.4879072311723,304
8.6114305762832,4.6588860186199,305
8.4825870113916,4.4848210187806,306
8.4842629222565,4.7492336502926,307
9.1031970574251,4.4535180818498,308
8.4735412323355,4.4354088045565,309
8.6290748055936,4.3718858998904,310
8.6044116343613,4.6972387987407,311
8.460289496046,4.8545120424103,312
8.9553081578832,4.6809602702671,313
8.9023881010159,4.6943535413153,314
9.2007879928402,4.6770149621474,315
8.9830045367505,4.5931398078191,316
8.7752601723413,4.4895784920993,317
8.5372416492234,4.6951256328781,318
8.4831285564861,4.7427140141555,319
8.5875289337623,4.6671636049821,320
9.0736967670625,4.9868874345872,321
9.1695661194821,5.1840390300652,322
9.2152510879858,5.2152897003376,323
9.2510356873069,5.2660146855603,324
9.3458610746445,5.2388896321353,325
9.3380254274152,5.225847406886,326
9.3699674467433,5.2898224096757,327
9.4131837301103,5.2685666224663,328
9.4321096991295,5.3372098303399,329
9.4954821878481,5.3389881319857,330
9.5224231820642,5.3640563247953,331
9.5013340667868,5.3685819469584,332
9.6356426391843,5.374690195113,333
9.6822740296733,5.3639630561612,334
9.6355945418971,5.3270383002877,335
9.6713748119159,5.4488057748515,336
9.7076371574497,5.4376480694057,337
9.695722482359,5.4248610984394,338
9.7725766020947,5.4313079404333,339
9.6878642926035,5.3891214619628,340
9.7051208926045,5.4280979527479,341
9.6420866423522,5.45595023999,342
9.6170435035891,5.4056184753237,343
9.6762301657878,5.4129645540168,344
9.7386026237366,5.3781721961388,345
9.7170586669356,5.3901822317425,346
9.6788231060397,5.3627562652793,347
9.7302720319324,5.4175163852521,348
9.7594388729609,5.4694135337613,349
9.7678858937127,5.4495336559568,350
9.7716056740958,5.3704928634415,351
9.7473493946066,5.3885685031725,352
9.8355292598492,5.3833567786159,353
9.836951534286,5.3484554131437,354
9.7815130231446,5.3327118930931,355
9.7448614420812,5.3864912761806,356
9.8216197008341,5.3611876352671,357
9.8490456756808,5.3164011909443,358
9.8068563270978,5.3641311111115,359
9.7680696299192,5.3462578964843,360
9.7645252976935,5.3536547481878,361
9.8121246748079,5.3327268312766,362
9.8402281115789,5.3652259334262,363
9.9067042512664,5.3201309050925,364
9.8887687966323,5.3594517839028,365
9.838987676398,5.3786687985003,366
9.8906782657557,5.3568876696014,367
9.9023122178295,5.4501540005148,368
9.8713045825054,5.4397783055136,369
9.8617868213377,5.4314747460189,370
9.85827043731,5.4329710207385,371
9.8674973962762,5.4364304825724,372
9.8791710669877,5.4424783936552,373
9.9024559332844,5.464470170994,374
9.9115668956995,5.4261092100966,375
9.9025811378222,5.4372308822446,376
9.9256656466792,5.4902267891057,377
9.9578375681074,5.5084879272971,378
9.9689775008899,5.4451473694373,379
9.9742645947242,5.4970189140297,380
9.9144800525286,5.422607732746,381
9.8560821342547,5.4437206240907,382
9.8989862332415,5.4563341161638,383
9.9170328763573,5.5168348061462,384
9.8414950206279,5.5409746697411,385
9.8254184421557,5.5001243017501,386
9.8071841092401,5.4227931677655,387
9.8255012355856,5.429238228594,388
9.8963396204629,5.4427216926361,389
9.8692683113403,5.3550669521616,390
9.8337788165714,5.4235238185637,391
9.8593851356394,5.430937997714,392
9.9316831989991,5.4686058668946,393
9.8863803226973,5.4785707873962,394
9.9415037396855,5.4929207698493,395
9.9012117723776,5.4150866514769,396
9.9778259399426,5.3583319581629,397
10.0154399134683,5.3650474653886,398
9.8815070065986,5.3537438617376,399
9.9465002932191,5.3966212629474,400


==> figures/AptDet_k30.csv <==
AptDet,DETReg,Steps
0.1920890425013,0.0353484258915,1
1.801121187206,0.1021534879783,2
3.2023490968667,0.1886272239605,3
4.7138454367326,0.3147731071762,4
6.4340978224078,0.5935762110213,5
7.6318306391146,0.731232210289,6
8.5039748485175,0.9903570222946,7
9.2958059573419,1.1279769717206,8
9.7386563854093,1.5842163838232,9
9.7180829643465,1.6967280967414,10
9.8226197732569,1.9498029280499,11
10.1182475185163,2.1896620643606,12
10.8570314901879,2.5472628636724,13
10.9733756651913,2.5790086717069,14
10.9429720478516,2.804881044096,15
11.796081389111,2.8630741123975,16
11.7778475829009,2.9881058488299,17
11.6020562180043,3.1814322350119,18
12.4019487425661,3.7571190465963,19
12.4490922687201,3.4960319709469,20
12.7571319750018,3.5551245059577,21
12.4256022267191,3.6587064160231,22
12.4762063783886,3.6388316525225,23
12.7612677293361,4.0407564294289,24
12.9037303741167,4.1778844637256,25
12.6385731535226,4.014516706763,26
12.932419450933,4.5025975241416,27
12.5394363892919,4.5076653603497,28
12.6543954341519,4.6491714349763,29
12.639714857539,4.8143816273747,30
12.5013961873655,4.8678225398076,31
12.7337352423717,4.9716998286695,32
13.3128351628823,5.0817475794515,33
13.1486236562884,5.0638503561843,34
13.2306961135062,5.024267981759,35
13.2687234401577,5.3686185994393,36
13.095440036952,5.2332412662854,37
13.6661503190435,5.3302138569766,38
12.827468577598,5.3763739913944,39
13.1414380586402,5.4355194836083,40
13.186039965107,5.5171130841359,41
13.1880306785571,5.4508648171663,42
13.4232647116463,5.4889909860615,43
12.9278016699037,5.8234052538811,44
13.3008046282653,5.4951279393405,45
13.0403865013343,5.5019684041616,46
13.20347125242,6.0032332819229,47
12.708466770685,5.5024784744499,48
13.4669925423467,5.4789323697704,49
13.3381788296171,5.8365363571402,50
13.5499531158251,5.875638258385,51
13.6692255197432,5.9835781101378,52
13.7193175146665,6.0202239863474,53
13.1813715907631,5.9510978168413,54
12.5846213094544,5.9804426306876,55
12.8657868314539,6.0961348610191,56
12.674347941328,6.1380400613678,57
13.1146770745616,6.3042742852726,58
13.1382321368884,6.1288810390401,59
13.2157914910036,6.1478797591706,60
12.9238037616227,6.3030904234615,61
12.9467290432553,6.0913579581605,62
12.6974928060693,6.4129794413016,63
13.0636137659441,6.0778055606542,64
13.0460786413862,6.4209778859321,65
13.6586671135752,6.1889994017259,66
13.259412000054,6.2799712717367,67
12.911400059254,6.3574533114942,68
13.33132808444,6.6302620057549,69
13.0463577902848,6.5269386837453,70
13.1868835269038,6.6257568332778,71
13.3518381419034,6.7998022947439,72
12.8379987370873,6.8593317397359,73
12.98429093414,6.7622219063917,74
13.1527083760167,6.8382612912655,75
13.0978229484574,6.3589933140032,76
13.4519574172429,6.6836277284809,77
13.1474965709853,6.9440357672751,78
12.9113223367257,6.9419886220321,79
12.9775457195163,6.6795192481981,80
12.9312880173481,7.0841295941352,81
13.4343479412594,6.9983185374126,82
13.1337877005363,6.9844275902155,83
13.7271764256739,6.8852172970033,84
12.8134612654673,6.843993655615,85
12.9858428437167,6.9803232594586,86
12.641021010233,7.0417859016062,87
12.9608757659482,7.0559598897014,88
13.0425450437522,6.8329436674718,89
12.8098901865918,7.2945694872179,90
12.1015339144039,6.8883178698251,91
12.871566950756,7.2343704382445,92
13.1220582745767,7.1479542822392,93
13.0830413184304,7.282011506787,94
12.9364726444943,7.24424558958,95
12.5832033732826,7.5875351185761,96
12.8005986311975,7.2929633274153,97
13.3441763824198,7.1171823630546,98
12.3518290606397,7.3602838081357,99
12.6507898907799,7.3813955657891,100
12.7635118777616,7.2090319604168,101
12.672958962027,7.0154263324832,102
12.505624712873,7.0590361690341,103
12.4499666145184,7.5851517583457,104
11.9477663836274,7.2454524457127,105
12.2994605927797,7.6363858194481,106
12.0641206379269,7.3488038079267,107
12.4444105617348,7.1333141799415,108
12.7032663897989,7.2434026331251,109
12.5037605775761,7.0930655077615,110
13.1228209370027,7.6974363113413,111
12.3958506890551,7.2499615079468,112
12.1881359831259,7.43191387155,113
12.5689629599498,7.5093200738837,114
12.6654248781316,7.0308823058798,115
12.6690762776459,7.2645763112295,116
12.1517900947125,7.6770529478361,117
12.8160713790591,7.4138521242831,118
12.4134839702007,7.3524262896574,119
12.5873647379096,7.9903992231707,120
12.3815931107407,7.6647909868486,121
12.9235079234177,7.6120168478704,122
12.8762045735909,7.5607892504045,123
12.5947297090614,7.4021358312521,124
11.8425799980489,7.464670949067,125
12.2288659841039,7.4656192398057,126
12.6560471083033,7.5409472038252,127
13.2351873395322,7.4010670428364,128
12.3899860071177,7.7826605177591,129
12.22726218783,7.8911298551849,130
12.2251318668718,7.6511317634785,131
12.4290408694968,7.5509999926209,132
12.2959701128296,7.5242748365072,133
12.1723352892688,7.3317315808742,134
12.8122243879058,7.3683989268818,135
12.3494271302838,7.71309451611,136
12.6798972844496,7.6287719941184,137
12.4628275869429,7.9570574557136,138
12.2975006003725,7.6983146906997,139
11.8516125053866,7.7326429817493,140
12.6677746714995,7.6792330777807,141
12.4165086942254,7.6862272771217,142
12.4594116069908,7.5768429329213,143
12.6357922519949,7.7408577642317,144
12.3674817486092,8.0486215428756,145
12.2235110077415,7.3711197817375,146
12.2070142544483,7.7557333260165,147
12.792509173154,7.6718819357025,148
12.3176250499664,8.216721184827,149
11.8276551916002,7.8920928943065,150
12.5797011262688,8.2772766229566,151
12.2490078243358,7.9076931536837,152
12.4610276880851,8.0436254380855,153
12.5726096144495,8.1893234535923,154
11.9824273673026,7.9538210178984,155
12.2966409242543,7.9720276661365,156
12.2547436822306,8.152354073359,157
11.8154900738356,7.7660374808621,158
11.8388153896501,7.9699090519615,159
11.9351588360071,8.0656686745479,160
12.5098143205466,8.0642911571911,161
11.6867468000137,7.9142415326814,162
11.9155290612029,7.8312618072343,163
12.0107793479012,7.5874440591423,164
12.131579291198,7.8621352727333,165
11.7263583376075,7.7775098502007,166
12.3466112629532,8.0413796974827,167
12.3192094545128,7.5845802593005,168
11.56124590634,7.6839220039623,169
12.0533217008044,7.8431270416187,170
12.1889332380111,7.9700690933049,171
12.4777892059868,8.0304985962302,172
11.4503968726786,8.1525160013539,173
11.9167779505891,7.6711839949297,174
12.1266989123523,7.8572127873809,175
12.6177717669094,8.3124386362832,176
12.3639591095426,8.2629719873422,177
11.8192793079602,7.8525943725488,178
11.9987921320568,7.8683923981551,179
12.5278338077848,7.7183483720374,180
12.0898253334347,7.8387032150336,181
11.6735330407721,7.7448368907005,182
12.6353211618364,7.9063147192946,183
12.3568235019413,7.9172786549332,184
12.0713660513356,8.0260431856265,185
12.5714739872119,8.2448634596409,186
12.3322168095339,8.4037387096724,187
12.3176172758628,8.1834705300779,188
12.3432039236733,8.3965043145569,189
12.6114257741082,8.3151906828588,190
12.1345999057149,8.0014394770112,191
12.1248930497414,7.8218962775862,192
12.4577706296376,8.1379245578953,193
12.1964348676437,7.9521867935094,194
12.6786591518139,7.9967951770593,195
12.3630322415297,7.8379487231742,196
11.757045692119,7.9999041598844,197
12.1953704900515,8.5550323178111,198
11.9996951856663,8.0483514004328,199
11.9938205641813,8.1862084203284,200
11.9686741968011,8.2763295740971,201
12.0522132707951,8.264626906308,202
12.1516930736956,8.1240481547092,203
12.3400634964573,8.2378000328208,204
11.9771702631352,7.7092883968137,205
11.9493182222916,8.3915220251607,206
12.1848148958453,8.3285277512733,207
11.9472388785474,8.154054555664,208
11.6604827621361,8.1847015006353,209
11.5591637083295,8.1261506357421,210
12.0293515124239,8.2131117807398,211
12.046441306902,8.2157609545389,212
11.2650197679571,8.3161133135087,213
11.4974152558329,8.3213393811994,214
11.6987648979519,8.2377805585232,215
12.3072988784756,8.2666451856644,216
11.9930871064748,8.0080556023352,217
12.4045322200454,8.4494105159062,218
11.742481398201,8.7714762496543,219
11.7231374915604,7.765479189766,220
12.5327005557659,8.2774343096852,221
12.0315594114087,8.2915339983961,222
12.0447525094456,8.2320551190092,223
12.2649729251539,8.4352433238275,224
12.3794118799238,8.2915222375438,225
12.1086463503904,8.0033866944486,226
12.2056808803428,8.1475859479122,227
12.3869525397448,8.5389663426266,228
12.2352404410234,8.09858632527,229
12.5516308565426,8.3190552360519,230
12.3666008813024,8.3903611306995,231
11.7860594405468,8.1786854525386,232
12.1984232137194,7.9456719053983,233
12.0280651543636,8.621499099876,234
11.6886042503876,8.553155394489,235
12.0145888900551,8.5371839406198,236
12.1383103078153,8.2537908741482,237
12.0787407174303,8.2712399900466,238
11.7267546162724,8.1804300761645,239
11.756218408832,8.2916861990853,240
11.7293092077477,8.2271883129988,241
11.4803743263211,8.2916123365119,242
12.0319446155336,7.8162378176159,243
10.6189169426794,8.0884287044557,244
12.0808507634977,8.4685942452587,245
11.9230140755039,7.8999458037401,246
11.9435090491223,8.3546626615449,247
12.3350755368301,8.354278768316,248
12.0360759520922,8.673846967178,249
12.1026740861734,8.7098393786047,250
11.9555648211415,8.3170240110136,251
12.0099783882848,8.4215007686071,252
11.8571560242724,8.6649996496619,253
12.0666638017263,8.5471953659843,254
11.3863118586014,8.5704768574611,255
11.5765367828609,8.4007285384637,256
12.094018327046,8.7736515998548,257
12.2923331834848,8.4123031071053,258
12.0395841104081,8.2767591226856,259
11.7844423059095,8.2761115803098,260
11.8413960597266,8.5071089981477,261
12.0922415348298,8.2090476215465,262
11.9871221625652,8.1588786669775,263
12.4179153807831,8.4094062367823,264
12.6790529854504,8.4264834223741,265
12.0805279975028,8.989424352769,266
12.2914996828084,8.4891297804773,267
12.3229185960464,8.5116310844271,268
11.6775037837269,8.1599206182619,269
11.8432134759504,7.765696554884,270
12.5202151987639,8.4884782471426,271
11.6381230422398,8.4628812909352,272
11.8153997601435,8.3136183265699,273
11.8488468641129,8.5281394301428,274
11.8873835094374,7.9399445905477,275
12.2590572518682,8.2855413950459,276
11.6951064727488,8.3852982120651,277
12.376640728276,8.136009574768,278
11.9725687814001,8.70012535828,279
11.81556589023,8.7568187204293,280
12.4176505007342,8.4279369758008,281
11.7240711922343,8.2285498723724,282
11.8072966133004,8.2394541062068,283
11.9212117263183,8.7488479720818,284
12.2225375418408,8.493923342317,285
12.396335472828,8.2650120234033,286
11.5664519784523,8.1894235294655,287
12.0348923694083,8.5139747427277,288
11.5454627228983,8.0699906416396,289
11.6414189379358,8.5450226624352,290
12.0055370433958,8.6094213983125,291
12.2572518670121,8.4248407055892,292
11.7872034236791,8.253684166896,293
11.7303680440355,8.6710868283877,294
11.970820529965,8.8926375713542,295
12.0510040219353,8.8561449163611,296
11.8802601388143,8.4402290433805,297
11.8343159291917,8.4205863967006,298
11.9311112207135,8.9438041005465,299
12.4802775417382,8.7051079675935,300
11.3059007942005,8.7748154465201,301
11.6241831689796,8.3702491104027,302
12.225928751595,8.9943304687566,303
12.0975453478446,8.7915201076461,304
11.8677443030965,8.6560598614494,305
11.8077692966746,8.1072329461318,306
11.8496382530459,8.6358150084399,307
11.3989657560933,8.6817725126011,308
11.7655621977868,8.6573842416188,309
12.0831700135231,8.5189738532457,310
12.0655434669577,8.957891586038,311
11.7195551813971,8.7799913073971,312
12.1943883060368,8.8032439504999,313
11.9741518186978,9.0432690454073,314
12.4505576018395,8.637765438911,315
11.8316349371004,8.9095377772078,316
11.5034521990721,8.5674635472485,317
11.9015754220018,8.1671186924526,318
12.2275045506767,8.2653907622603,319
11.5066545602431,8.8816876779818,320
12.3524709177614,9.475172049733,321
12.5226132592514,9.5617793295724,322
12.6691457114305,9.6223069321362,323
12.6854709114431,9.7265192886535,324
12.9252768739158,9.6588571996598,325
12.8865344837952,9.7664110214303,326
12.9370246356876,9.6087442012965,327
13.0681806352531,9.8148192361142,328
13.2021103354099,9.6961864205477,329
13.132419261623,9.8007758489068,330
13.2103078441342,9.8380816091788,331
13.244978456132,9.8355383765464,332
13.0924718551113,9.9916899968247,333
13.1873583364704,9.8395396990949,334
13.2225844266045,9.8073437117598,335
13.2331802686029,9.8269240303394,336
13.1605362249236,9.8256248404449,337
13.1705092736783,9.9387003899543,338
13.1392054046932,9.7319361818017,339
13.2877625771127,9.8676256996368,340
13.2135227498703,9.8862132940503,341
13.2634715951217,9.9894774501196,342
13.2727623407234,9.8742304820967,343
13.2867755114645,10.0083892423096,344
13.2401267884314,9.8084625679941,345
13.2278211938154,9.9049019417918,346
13.1724246509926,9.9479678411301,347
13.2870216111032,9.944850632122,348
13.3645663878224,9.8847075507202,349
13.2350040713725,9.8275125582569,350
13.3258777381129,9.7951284782779,351
13.355090006527,9.770387901453,352
13.1574766984023,9.8322358523937,353
13.1346120520354,9.7987519951528,354
13.0883995407445,9.6989603465719,355
13.1559020359924,9.8566146898555,356
13.2424654785353,9.9441738659151,357
13.4139399579501,9.8686976235077,358
13.2652745524308,9.7500670261376,359
13.3170286108258,9.8237445835073,360
13.2904287106133,9.8592483212167,361
13.3106500795172,9.7948843603565,362
13.3265723006207,9.7791281889555,363
13.4046749525988,9.7360247778912,364
13.3414503242651,9.7114151372441,365
13.4067913184939,9.778116708682,366
13.2196215942773,9.9027183571884,367
13.3496751147091,10.0166780865216,368
13.2663379087751,9.9247268986037,369
13.3480161839658,9.9908015525989,370
13.2686931200989,9.8937349961138,371
13.2509805291715,9.8345887472575,372
13.2208611507244,9.8368769891935,373
13.3283309623336,9.860848675712,374
13.3124898491719,9.8569826313752,375
13.2682527096069,9.8860541725983,376
13.2236149060642,9.7605586516629,377
13.3004924267967,9.9423752958507,378
13.2053096303916,9.9220660908663,379
13.2766406286089,9.8739168039515,380
13.1825988660205,9.9106273103896,381
13.2678913434295,10.0116970123825,382
13.2898119929395,9.8989909251879,383
13.2344490660016,9.9385048858125,384
13.1693761973742,9.971973093597,385
13.2705292520907,10.0556766890541,386
13.2311577537022,9.8716616269251,387
13.1999891834075,10.0047771048028,388
13.3807329017974,9.9650832675068,389
13.2632976310657,9.8259299003189,390
13.2187838549073,9.9116518253416,391
13.2262461331801,9.7887415175379,392
13.344009278552,9.9320675324905,393
13.2597610740029,9.8414529890066,394
13.2870115571,9.902093099734,395
13.3073065784868,9.9204797331463,396
13.2381263628993,9.9253948471556,397
13.1759356883744,9.7705653159158,398
13.0597757142382,9.962674759431,399
13.1697407610192,9.9053319697079,400

